Point-Based Value Iteration for POMDPs with Neural Perception Mechanisms

The increasing trend to integrate neural networks and conventional software components in safety-critical settings calls for methodologies for their formal modelling, verification and correct-by-construction policy synthesis. We introduce neuro-symbolic partially observable Markov decision processes (NS-POMDPs), a variant of continuous-state POMDPs with discrete observations and actions, in which the agent perceives a continuous-state environment using a neural {\revise perception mechanism} and makes decisions symbolically. The perception mechanism classifies inputs such as images and sensor values into symbolic percepts, which are used in decision making. We study the problem of optimising discounted cumulative rewards for NS-POMDPs. Working directly with the continuous state space, we exploit the underlying structure of the model and the neural perception mechanism to propose a novel piecewise linear and convex representation (P-PWLC) in terms of polyhedra covering the state space and value vectors, and extend Bellman backups to this representation. We prove the convexity and continuity of value functions and present two value iteration algorithms that ensure finite representability. The first is a classical (exact) value iteration algorithm extending the $\alpha$-functions of Porta {\em et al} (2006) to the P-PWLC representation for continuous-state spaces. The second is a point-based (approximate) method called NS-HSVI, which uses the P-PWLC representation and belief-value induced functions to approximate value functions from below and above for two types of beliefs, particle-based and region-based. Using a prototype implementation, we show the practical applicability of our approach on two case studies that employ (trained) ReLU neural networks as perception functions, by synthesising (approximately) optimal strategies.

==> 1.csv <==
%% LaTeX2e file `1.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2024/08/07.
%%
%s-robustness_data_points_0.8
    0.0 1658.8704219028693
    0.005263157894736842 1658.8704219028693
    0.010526315789473684 1658.8704219028693
    0.015789473684210527 1658.8704219028693
    0.021052631578947368 1701.6736219028699
    0.02631578947368421 1763.9328219028696
    0.031578947368421054 1779.4976219028704
    0.03684210526315789 1806.7360219028694
    0.042105263157894736 1795.062421902871
    0.04736842105263158 1806.7360219028706
    0.05263157894736842 1798.9536219028696
    0.05789473684210526 1818.4096219028706
    0.06315789473684211 1789.5328745824058
    0.06842105263157895 1808.2296863834056
    0.07368421052631578 1783.550898302146
    0.07894736842105263 1777.6544997249107
    0.08421052631578947 1726.508341845233
    0.08947368421052632 1751.0304394237817
    0.09473684210526316 1741.3089392880506
    0.1 1716.2683418452332


==> 2.csv <==
%% LaTeX2e file `2.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2024/08/07.
%%
%s-robustness_data_sarsop_8_0.8
    0.0 1658.8800000000024
    0.005263157894736842 1658.8800000000024
    0.010526315789473684 1658.8800000000024
    0.015789473684210527 1658.8800000000024
    0.021052631578947368 1658.8800000000024
    0.02631578947368421 1658.8800000000024
    0.031578947368421054 1658.8800000000024
    0.03684210526315789 1658.8800000000024
    0.042105263157894736 1687.3472000000015
    0.04736842105263158 1744.8960000000009
    0.05263157894736842 1747.5584000000008
    0.05789473684210526 1771.3152000000002
    0.06315789473684211 1768.8576
    0.06842105263157895 1778.0363636363634
    0.07368421052631578 1738.0993406593407
    0.07894736842105263 1761.792
    0.08421052631578947 1703.612631578947
    0.08947368421052632 1705.584390243902
    0.09473684210526316 1707.0987341772147
    0.1 1704.1515789473676


==> 3.csv <==
%% LaTeX2e file `3.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2024/08/07.
%%
%s-robustness_data_sarsop_4_0.8
    0.0 102.3999999999998
    0.005263157894736842 102.3999999999998
    0.010526315789473684 102.3999999999998
    0.015789473684210527 102.3999999999998
    0.021052631578947368 102.3999999999998
    0.02631578947368421 102.3999999999998
    0.031578947368421054 102.3999999999998
    0.03684210526315789 102.3999999999998
    0.042105263157894736 244.73600000000013
    0.04736842105263158 532.4800000000005
    0.05263157894736842 545.7920000000005
    0.05789473684210526 664.5760000000004
    0.06315789473684211 652.2880000000005
    0.06842105263157895 698.1818181818185
    0.07368421052631578 498.4967032967037
    0.07894736842105263 616.9600000000003
    0.08421052631578947 326.063157894737
    0.08947368421052632 335.92195121951227
    0.09473684210526316 343.493670886076
    0.1 328.75789473684216


==> 4.csv <==
%% LaTeX2e file `4.csv'
%% generated by the `filecontents' environment
%% from source `main' on 2024/08/07.
%%
%s-robustness_data_optimal_0.8
    0.0 1658.8800000000024
    0.005263157894736842 1658.8800000000024
    0.010526315789473684 1658.8800000000024
    0.015789473684210527 1658.8800000000024
    0.021052631578947368 1701.6832000000024
    0.02631578947368421 1763.9424000000017
    0.031578947368421054 1779.5072000000014
    0.03684210526315789 1806.7456000000018
    0.042105263157894736 1795.0720000000013
    0.04736842105263158 1806.7456000000018
    0.05263157894736842 1798.9632000000015
    0.05789473684210526 1818.4192000000016
    0.06315789473684211 1800.806400000001
    0.06842105263157895 1823.7543434343434
    0.07368421052631578 1791.4373626373629
    0.07894736842105263 1794.304
    0.08421052631578947 1731.9073684210525
    0.08947368421052632 1754.7863414634148
    0.09473684210526316 1749.0956962025311
    0.1 1721.6673684210523


==> figures/parking/4x4_3_initial_no_obstacle_discounts.csv <==
beta,iter,time
0.5,20.2,20.480192279815675
0.6,19.0,22.12027711868286
0.7,16.2,24.795755004882814
0.8,16.2,29.843383455276488
0.9,13.4,35.62946090698242
0.95,7.2,55.04118914604187

==> figures/parking/4x4_3_initial_obstacle_-1000.csv <==
k,lb,ub
0,-5000.000000000001,5000.000000000001
1,-840.1192472900476,4000.000000000001
2,-537.6763182656305,4000.000000000001
3,-344.1128436900036,3200.000000000001
4,147.99076432108097,2986.6666666666674
5,147.99076432108097,2986.6666666666674
6,147.99076432108097,2634.6666666666674
7,1643.9576811929096,2432.000000000001
8,1643.9576811929096,2389.333333333334
9,1643.9576811929096,2122.6666666666674
10,1643.961487186757,2088.533333333334
11,1643.961487186757,2048.000000000001
12,1643.961487186757,1969.0666666666675
13,1643.9772840578812,1969.0666666666675
14,1643.9772840578812,1952.0000000000007
15,1643.9772840578812,1815.4666666666674
16,1644.7990642382256,1798.4000000000005
17,1644.7990642382256,1774.933333333334
18,1644.7990642382256,1774.933333333334
19,1644.7990642382256,1713.0666666666673
20,1644.7990642382256,1644.8000000000006

==> figures/parking/4x4_3_initial_obstacle_-5000.csv <==
k,lb,ub
0,-25000.000000000007,5000.000000000001
1,-3131.7469866666697,4000.000000000001
2,-2004.3180714666692,4000.000000000001
3,-1282.7635657386681,3200.000000000001
4,-200.30397319084489,2560.000000000001
5,-128.1945428421408,2389.333333333334
6,1048.5745023785576,2389.333333333334
7,1409.288856860377,1928.533333333334
8,1409.28925478919,1911.4666666666672
9,1409.28925478919,1751.0400000000006
10,1409.2896195572682,1707.349333333334
11,1409.2896195572682,1641.813333333334
12,1419.9449827295696,1490.3978666666671
13,1419.9449827295696,1490.3978666666671
14,1419.9453806583824,1488.213333333334
15,1419.9458404724155,1460.9066666666674
16,1419.9458404724155,1419.9466666666674

==> figures/parking/4x4_3_initial_obstacle_discounts.csv <==
beta,iter,time
0.5,19,34.72243094444275
0.6,20,39.08798909187317
0.7,17,41.99529433250427
0.8,13,45.37001657485962
0.9,12,59.84997200965881
0.95,12,87.38076090812683

==> figures/parking/4x4_3_initial_obstacle_prob-5000.csv <==
k,lb,ub
0,-25000.000000000007,5000.000000000001
1,-6746.4533333333375,4000.000000000001
2,-4317.730133333336,4000.000000000001
3,-2763.347285333336,3946.6666666666665
4,-1768.5422626133354,3210.666666666667
5,-1131.8670480725348,3200.000000000001
6,-582.7959420278355,2656.000000000001
7,1379.3059262122088,2280.038400000001
8,1379.3059262122088,1974.145014767071
9,1478.14825842632,1920.068266666667
10,1478.14825842632,1908.9309659068288
11,1478.8252143099858,1896.0384000000013
12,1478.8252143099858,1763.3375481004043
13,1479.2557835290486,1750.2208000000005
14,1533.770124881914,1710.951230150979
15,1533.981081527859,1642.2809310470648
16,1534.1434136226394,1589.8521310470646
17,1554.3692305315121,1589.0199278739253
18,1554.3692305315121,1562.2534269778396
19,1554.3692305315121,1554.5971577726618
20,1554.3712801407617,1554.3891069790698


==> figures/parking/4x4_region_obstacle-1000.csv <==
k,lb,ub
0,-5000.000000000001,5000.000000000001
1,907.1904365131863,2880.000000000001
2,907.1904365131863,2829.092198424396
3,1310.7184902166593,2560.000000000001
4,1310.7190337386623,2245.5268085672196
5,2047.99764096353,2073.6000000000013
6,2047.9990337386625,2048.000000000001

==> figures/parking/8x8_5_initial_obstacles_discounts.csv <==
beta,iter,time
0.5,213.6,1282.710373210907
0.6,172.6,1268.338937997818
0.7,138.6,1238.3510692119598
0.8,117.0,1304.8670712947846
0.9,100.2,1370.0934814929963
0.95,90.6,1413.5657644748687

==> figures/parking/bounds_1.csv <==
k,lb,ub
0,0,2000
1,15.625,1000
2,115.5633926,750
3,136.2487078,500
4,238.9970757,375
5,238.9970757,312.5
6,242.7821611,250
7,244.8720327,250
8,247.4660431,250
9,248.0243683,250
10,249.6972265,250
11,249.6972265,250
12,249.9992761,250

==> figures/parking/bounds_3.csv <==
k,lb,ub
0,0.0,2000.0
1,62.5,1000.0
2,62.5,1000.0
3,120.44270833333333,888.8888888888889
4,120.44270833333333,833.3333333333333
5,151.69270833333331,666.6666666666666
6,151.69270833333331,631.9444444444443
7,151.69270833333331,611.1111111111111
8,151.69270833333331,500.0
9,151.69270833333331,500.0
10,159.50520833333331,500.0
11,159.50520833333331,493.05555555555554
12,159.50520833333331,456.5972222222222
13,159.50520833333331,456.5972222222222
14,159.50520833333331,447.8443287037037
15,159.50520833333331,423.6111111111111
16,159.50520833333331,407.2627314814814
17,180.33599853515625,395.7609953703703
18,180.33599853515625,362.8472222222222
19,180.33599853515625,353.73263888888886
20,180.33599853515625,349.80830439814815
21,182.9376220703125,329.01566116898147
22,182.9376220703125,322.91666666666663
23,182.9376220703125,314.8148148148148
24,182.9376220703125,312.5
25,184.89307806071838,281.25
26,205.7238682625413,259.5599139178241
27,208.32549179769754,250.0
28,208.32549179769754,238.72658058449073
29,208.32787598348855,229.91481828100888
30,208.32787598348855,229.16666666666666
31,208.32787598348855,229.16666666666666
32,208.32787598348855,224.7958477632499
33,208.32787598348855,215.23593384542582
34,208.32787598348855,208.33333333333331


==> figures/parking/bounds_3_obstacle.csv <==
k,lb,ub
0,-2000.0,2000.0
1,-46.455066651105874,1000.0
2,-11.613766662776468,1000.0
3,-2.903441665694117,1000.0
4,-0.7258604164235293,833.3333333333333
5,-0.18146510410588232,666.6666666666666
6,73.55766587716062,666.6666666666666
7,73.55766587716062,666.6666666666666
8,73.55766587716062,666.6666666666666
9,115.71301146856663,500.0
10,115.71301146856663,500.0
11,115.71301146856663,500.0
12,115.71301146856663,500.0
13,117.54616101582845,458.33333333333326
14,117.54616101582845,458.33333333333326
15,117.54616101582845,416.66666666666663
16,148.90083336892224,416.66666666666663
17,148.90083336892224,406.25
18,148.90083336892224,354.16666666666663
19,153.78364586892224,333.3333333333333
20,153.78364586892224,333.3333333333333
21,153.78364586892224,322.91666666666663
22,153.78364586892224,270.8333333333333
23,155.13400896452367,260.41666666666663
24,155.13400896452367,250.0
25,155.13400896452367,247.39583333333331
26,155.13400896452367,229.16666666666666
27,155.13400896452367,218.75
28,155.13400896452367,218.75
29,155.13400896452367,208.33333333333331
30,155.13400896452367,197.91666666666666
31,155.13400896452367,191.08072916666666
32,155.13400896452367,187.5
33,155.13400896452367,187.5
34,155.13400896452367,187.5
35,155.13400896452367,177.08333333333331
36,155.13400896452367,166.66666666666666
37,155.13400896452367,166.66666666666666
38,165.11803857671717,166.66666666666666
39,166.0730035346205,166.66666666666666
40,166.39820647651504,166.66666666666666
41,166.65255227118377,166.66666666666666


==> figures/parking/bounds_8x8.csv <==
k,lb,ub
0,-5000.000000000001,5000.000000000001
1,-14.033243943010476,4000.000000000001
2,-8.981276123526698,4000.000000000001
3,-5.748016719057084,3200.000000000001
4,-3.6787307001965317,3200.000000000001
5,-2.3543876481257797,2880.000000000001
6,-1.5068080948004958,2880.000000000001
7,-0.9643571806723168,2752.000000000001
8,94.80850219979621,2560.000000000001
9,94.80850219979621,2560.000000000001
10,239.85473846131833,2560.000000000001
11,239.85473846131833,2304.000000000001
12,239.85473846131833,2304.000000000001
13,239.85473846131833,2304.000000000001
14,239.85473846131833,2201.600000000001
15,239.85473846131833,2048.000000000001
16,239.85473846131833,2048.000000000001
17,239.85473846131833,1843.2000000000007
18,291.1053102754613,1843.2000000000007
19,291.1053102754613,1638.4000000000008
20,291.1053102754613,1638.4000000000008
21,291.1053102754613,1556.4800000000007
22,291.1053102754613,1366.4256000000007
23,291.1053102754613,1346.7648000000006
24,291.1053102754613,1346.7648000000006
25,291.1053102754613,1310.7200000000007
26,291.1053102754613,1310.7200000000007
27,291.1053102754613,1310.7200000000007
28,291.1053102754613,1281.2288000000008
29,291.1053102754613,1251.7376000000008
30,291.1053102754613,1215.6928000000007
31,291.1053102754613,1189.4784000000006
32,291.1053102754613,1189.4784000000006
33,291.1053102754613,1167.1961600000006
34,291.1053102754613,1101.0048000000004
35,291.1053102754613,1101.0048000000004
36,314.8293528290207,1101.0048000000004
37,314.8293528290207,1101.0048000000004
38,314.8293528290207,1074.7904000000005
39,314.8293528290207,1055.9160320000008
40,314.8293528290207,1031.2744960000007
41,319.8563320196091,1014.1696000000006
42,319.8563320196091,999.2929280000006
43,319.8563320196091,990.9043200000008
44,319.8563320196091,990.9043200000008
45,319.8563320196091,970.4518451200006
46,319.8563320196091,944.1063731200004
47,319.8563320196091,943.7184000000005
48,319.8563320196091,943.7184000000005
49,319.8563320196091,934.2707302400004
50,319.8563320196091,934.2707302400004
51,319.8563320196091,893.5833600000005
52,319.8563320196091,869.7885491200004
53,319.8563320196091,816.2115584000006
54,319.8563320196091,816.2115584000006
55,319.8600358201634,816.2115584000006
56,319.8600358201634,787.8580633600004
57,319.8600358201634,776.5166653440004
58,319.8600358201634,773.8490880000004
59,319.8600358201634,770.7453030400005
60,319.8600358201634,763.9924736000005
61,319.8600358201634,763.9924736000005
62,319.8600358201634,740.0304148480004
63,319.8600358201634,716.1774080000005
64,319.8600358201634,716.1774080000005
65,319.8600358201634,716.1774080000005
66,319.8600358201634,700.1132236800004
67,319.8600358201634,700.1132236800004
68,319.8600358201634,700.1132236800004
69,319.8600358201634,689.5435776000004
70,343.58684165496516,689.5435776000004
71,343.5920295185514,682.8326912000003
72,343.5920295185514,682.8326912000003
73,343.5920295185514,674.7544616960004
74,343.5920295185514,658.9251584000004
75,343.5920295185514,658.9251584000004
76,343.5920295185514,657.5796256768004
77,343.5920295185514,657.5796256768004
78,343.5920295185514,644.1612083200006
79,343.5920295185514,644.1612083200006
80,343.5920295185514,626.8638986240005
81,343.59620817637756,613.6266752000004
82,343.59620817637756,613.6266752000004
83,343.59620817637756,603.9797760000005
84,343.59641303079275,603.9797760000005
85,343.59641303079275,603.9797760000005
86,343.59641303079275,592.1350615040003
87,343.59641303079275,589.0614755328004
88,343.59641303079275,581.5117283328003
89,343.59641303079275,568.9489489920005
90,343.59641303079275,568.9489489920005
91,343.59641303079275,566.3883264000004
92,343.59641303079275,555.9969382400003
93,343.59641303079275,555.9969382400003
94,343.59641303079275,555.9969382400003
95,343.59641303079275,554.9903052800004
96,343.59641303079275,551.8361886720004
97,343.59641303079275,547.1951912960003
98,343.59641303079275,543.8334566400005
99,343.59641303079275,543.8334566400005
100,343.59641303079275,542.3297986560004
101,343.59641303079275,540.0921374720004
102,343.59641303079275,538.1594021888004
103,343.59641303079275,533.3672924282885
104,343.59641303079275,531.9853867008004
105,343.59641303079275,531.9853867008004
106,343.59641303079275,509.96025753600037
107,343.59641303079275,509.96025753600037
108,343.59641303079275,509.96025753600037
109,343.59641303079275,505.1187200000004
110,343.59641303079275,496.8740290560003
111,343.59641303079275,496.8740290560003
112,343.59641303079275,496.8740290560003
113,343.59641303079275,494.99498086400047
114,343.59641303079275,494.99498086400047
115,343.59641303079275,494.0245237760004
116,343.59641303079275,493.46489876480047
117,343.59641303079275,489.58684528640043
118,343.59641303079275,486.74005372108843
119,343.59641303079275,481.5452907765764
120,343.59641303079275,480.49946624000034
121,343.59641303079275,480.49946624000034
122,343.5968712923094,480.49946624000034
123,343.5968712923094,468.21988630528034
124,343.5968712923094,468.21988630528034
125,343.5968712923094,467.49376839680036
126,343.5968712923094,460.6559120261122
127,343.5968712923094,460.3654648627203
128,343.5968712923094,451.9110901760003
129,343.5968712923094,451.9110901760003
130,343.5968712923094,451.9110901760003
131,343.5968712923094,440.14019543040035
132,343.5968712923094,435.26809190400036
133,343.5968712923094,435.26809190400036
134,343.5968712923094,435.26809190400036
135,343.5968712923094,435.1070306304004
136,343.5968712923094,431.81735411712026
137,343.5968712923094,431.81735411712026
138,343.5968712923094,431.81735411712026
139,343.5968712923094,424.41873607884827
140,343.5968712923094,420.93766508544036
141,343.5968712923094,417.0970247987203
142,343.5969433218189,410.6867861094404
143,343.5969433218189,410.6867861094404
144,343.5969433218189,398.1005186662403
145,343.5969433218189,397.52069808128033
146,343.5969433218189,397.52069808128033
147,343.5969433218189,394.6215951564803
148,343.5969433218189,394.6215951564803
149,343.5969433218189,394.6215951564803
150,343.5969433218189,393.13983143936025
151,343.5969433218189,393.13983143936025
152,343.5969433218189,391.98019026944024
153,343.5969433218189,374.80300544000033
154,343.5969433218189,371.9978549248003
155,343.5969433218189,371.9978549248003
156,343.5969433218189,371.3894459637763
157,343.5969433218189,362.0711117619203
158,343.5969433218189,358.4284426240003
159,343.5969433218189,358.4284426240003
160,343.5969433218189,358.4284426240003
161,343.5969433218189,358.4284426240003
162,343.5969433218189,358.4150208512003
163,343.5969433218189,358.4150208512003
164,343.5969433218189,358.4150208512003
165,343.5969433218189,358.4150208512003
166,343.5969433218189,355.7870377369603
167,343.5969433218189,351.28000643072033
168,343.5969433218189,350.5791751421955
169,343.5969433218189,348.05878095872026
170,343.5969433218189,346.99040784384016
171,343.5969433218189,346.99040784384016
172,343.5969433218189,345.3905325260803
173,343.5969433218189,345.3905325260803
174,343.5969433218189,343.59738368000035

==> figures/parking/bounds_region.csv <==
k,lb,ub
0,0.0,2000.0
1,173.88930780723717,1000.0000000000007
2,173.88930780723717,1000.0000000000007
3,173.88930780723717,505.89479412802905
4,173.88930780723717,500.0
5,222.73478469578782,486.153419621643
6,222.73478469578782,472.7363211436118
7,222.73478469578782,402.8379797679945
8,222.73478469578782,360.257152852905
9,222.73478469578782,325.6774260207776
10,234.5114337357274,296.45986773463204
11,234.5114337357274,293.09195516777913
12,246.89006710903297,257.51466364509633
13,246.89006710903297,252.94739706401424
14,246.89006710903297,252.94739706401424
15,246.89006710903297,252.27513739630814
16,249.1254285486092,252.27513739630814
17,249.51846944658126,252.2203956397218
18,249.51846944658126,252.2203956397218
19,249.51846944658126,252.2203956397218
20,249.85825828781356,249.99999145277596
21,249.8769431459521,249.99999145277596
22,249.93960142622845,249.99999145277596
23,249.97802885435993,249.99999145277596
24,249.9883048525716,249.99999145277596


==> figures/parking/old/bounds_3.csv <==
k,lb,ub
0,0,2000
1,0,1000
2,49.60123698,1000
3,65.06347656,798.6111111
4,65.06347656,760.4166667
5,96.31347656,666.015625
6,101.7653147,620.3703704
7,101.7653147,506.9444444
8,110.6154124,499.3489583
9,139.0450696,484.1308594
10,139.0450696,410.15625
11,149.8463849,402.7777778
12,149.8463849,389.3229167
13,154.3019513,377.7669271
14,154.3019513,347.65625
15,156.3835045,345.0520833
16,172.7612046,314.453125
17,176.9917039,307.2916667
18,176.9917039,291.015625
19,181.3733521,266.9270833
20,181.3733521,255.2083333
21,182.8413449,240.8854167
22,182.8413449,239.5833333
23,188.2119107,230.46875
24,188.2119107,229.1666667
25,190.6451412,218.0498441
26,197.4374136,218.0498441
27,199.0659486,217.3496882
28,199.0659486,216.1066503
29,199.0659486,214.84375
30,199.0659486,214.530574
31,199.1354858,213.5416667
32,203.3250459,213.5416667
33,204.9545832,210.2864583
34,204.9545832,210.0223965
35,204.9545832,210.0223965
36,205.2422512,210.0223965
37,205.2422512,208.9479764
38,206.7733582,208.9479764
39,208.1364627,208.9479764
40,208.1364627,208.3333333
41,208.1747155,208.3333333
42,208.3326546,208.3333333

==> figures/parking/old/bounds_3_obstacle.csv <==
k,lb,ub
0,-500,2000
1,-11.61034902,1000
2,-2.902587255,1000
3,-0.725646814,944.4444444
4,-0.181411703,833.3333333
5,16.67930714,666.6666667
6,138.4240988,666.6666667
7,138.4240988,666.6666667
8,138.4240988,625
9,138.4240988,500
10,138.4240988,500
11,138.4240988,500
12,138.4240988,472.2222222
13,138.4240988,458.3333333
14,154.4510971,445.3125
15,154.4510971,416.6666667
16,161.0744454,403.6458333
17,161.0744454,375
18,161.0744454,369.7916667
19,161.0744454,362.9557292
20,161.0744454,328.125
21,161.0744454,317.7083333
22,161.7495023,316.0807292
23,161.7495023,286.4583333
24,165.004512,267.9036458
25,165.004512,267.9036458
26,165.004512,250
27,165.004512,250
28,165.004512,247.0703125
29,165.004512,239.5833333
30,165.004512,210.6119792
31,165.004512,203.6946615
32,165.004512,198.0794271
33,165.004512,196.2076823
34,165.004512,180.9895833
35,165.004512,175.78125
36,165.004512,173.828125
37,165.004512,167.6432292
38,166.6315485,167.6432292
39,166.6315485,166.6666667
40,166.6315485,166.6666667
41,166.6315485,166.6666667
42,166.6576096,166.6666667

==> figures/parking/old/robustness_parking_data_points.csv <==
dp, avgp, maxp, minp
0.0,249.9995231628418,249.9995231628418,249.9995231628418
0.006122448979591836,249.9995231628418,249.9995231628418,249.9995231628418
0.012244897959183673,249.9995231628418,249.9995231628418,249.9995231628418
0.01836734693877551,234.24955320358276,249.9995231628418,174.99966621398926
0.024489795918367346,210.99959754943848,249.9995231628418,174.99966621398926
0.030612244897959183,204.24961042404175,249.9995231628418,174.99966621398926
0.03673469387755102,204.99960899353027,249.9995231628418,174.99966621398926
0.04285714285714286,200.24961805343628,249.9995231628418,124.9997615814209
0.04897959183673469,177.74966096878052,249.9995231628418,124.9997615814209
0.055102040816326525,175.49966526031494,249.9995231628418,124.9997615814209
0.061224489795918366,152.24970960617065,249.9995231628418,124.9997615814209
0.0673469387755102,145.49972248077393,249.9995231628418,74.99985694885254
0.07346938775510203,112.49978542327881,249.9995231628418,0.0
0.07959183673469387,76.74985361099243,249.9995231628418,0.0
0.08571428571428572,63.9998779296875,249.9995231628418,0.0
0.09183673469387754,52.99989891052246,124.9997615814209,0.0
0.09795918367346938,53.749897480010986,124.9997615814209,0.0
0.10408163265306122,37.99992752075195,124.9997615814209,0.0
0.11020408163265305,29.24994421005249,124.9997615814209,0.0
0.11632653061224489,23.49995517730713,124.9997615814209,0.0
0.12244897959183673,18.24996519088745,124.9997615814209,0.0
0.12857142857142856,11.999977111816406,74.99985694885254,0.0
0.1346938775510204,5.249989986419678,74.99985694885254,0.0
0.14081632653061224,0.0,0.0,0.0
0.14693877551020407,0.0,0.0,0.0
0.15306122448979592,0.0,0.0,0.0
0.15918367346938775,0.0,0.0,0.0
0.16530612244897958,0.0,0.0,0.0
0.17142857142857143,0.0,0.0,0.0
0.17755102040816326,0.0,0.0,0.0
0.18367346938775508,0.0,0.0,0.0
0.18979591836734694,0.0,0.0,0.0
0.19591836734693877,0.0,0.0,0.0
0.2020408163265306,0.0,0.0,0.0
0.20816326530612245,0.0,0.0,0.0
0.21428571428571427,0.0,0.0,0.0
0.2204081632653061,0.0,0.0,0.0
0.22653061224489796,0.0,0.0,0.0
0.23265306122448978,0.0,0.0,0.0
0.2387755102040816,0.0,0.0,0.0
0.24489795918367346,0.0,0.0,0.0
0.2510204081632653,0.0,0.0,0.0
0.2571428571428571,0.0,0.0,0.0
0.26326530612244897,0.0,0.0,0.0
0.2693877551020408,0.0,0.0,0.0
0.2755102040816326,0.0,0.0,0.0
0.2816326530612245,0.0,0.0,0.0
0.28775510204081634,0.0,0.0,0.0
0.29387755102040813,0.0,0.0,0.0
0.3,0.0,0.0,0.0


==> figures/parking/old/robustness_parking_data_regions.csv <==
dr, avgr, maxr, minr
0.0,249.99982118606567,249.99982118606567,249.99982118606567
0.006122448979591836,249.99982118606567,249.99982118606567,249.99982118606567
0.012244897959183673,249.99982118606567,249.99982118606567,249.99982118606567
0.01836734693877551,249.9951882632413,249.99982118606567,249.98266221264203
0.024489795918367346,229.73675410852957,249.99982118606567,174.99987483024597
0.030612244897959183,209.4972409193433,249.99982118606567,174.99987483024597
0.03673469387755102,208.74950751089636,249.99982118606567,174.99987483024597
0.04285714285714286,196.7495160939652,249.99982118606567,124.99991059303284
0.04897959183673469,188.9996932269314,249.99982118606567,124.99991059303284
0.055102040816326525,180.49924133661625,249.99982118606567,124.99991059303284
0.061224489795918366,173.98660980338536,249.99982118606567,124.99991059303284
0.0673469387755102,155.24494698712078,249.99982118606567,124.99991059303284
0.07346938775510203,121.74619280893603,249.99982118606567,0.0
0.07959183673469387,99.49703369708004,249.99982118606567,0.0
0.08571428571428572,84.9988507126036,249.99982118606567,0.0
0.09183673469387754,91.49820336606354,174.99987483024597,0.0
0.09795918367346938,72.99930063972715,174.99987483024597,0.0
0.10408163265306122,67.4965862791214,174.97819400159642,0.0
0.11020408163265305,57.988650837898604,124.99991059303284,0.0
0.11632653061224489,40.49027824115183,124.99991059303284,0.0
0.12244897959183673,39.74886826125294,124.99991059303284,0.0
0.12857142857142856,35.998897659941576,124.99991059303284,0.0
0.1346938775510204,26.24804336100351,124.99991059303284,0.0
0.14081632653061224,10.998915541335009,124.99991059303284,0.0
0.14693877551020407,7.249779496225528,124.99991059303284,0.0
0.15306122448979592,5.498810326040257,124.9997615814209,0.0
0.15918367346938775,3.999457353434991,124.9997615814209,0.0
0.16530612244897958,0.7496764863026328,74.96764863026328,0.0
0.17142857142857143,2.249351542093791,74.99985694885254,0.0
0.17755102040816326,2.2490294589078985,74.96764863026328,0.0
0.18367346938775508,0.0,0.0,0.0
0.18979591836734694,0.0,0.0,0.0
0.19591836734693877,0.0,0.0,0.0
0.2020408163265306,0.0,0.0,0.0
0.20816326530612245,0.0,0.0,0.0
0.21428571428571427,0.0,0.0,0.0
0.2204081632653061,0.0,0.0,0.0
0.22653061224489796,0.0,0.0,0.0
0.23265306122448978,0.0,0.0,0.0
0.2387755102040816,0.0,0.0,0.0
0.24489795918367346,0.0,0.0,0.0
0.2510204081632653,0.0,0.0,0.0
0.2571428571428571,0.0,0.0,0.0
0.26326530612244897,0.0,0.0,0.0
0.2693877551020408,0.0,0.0,0.0
0.2755102040816326,0.0,0.0,0.0
0.2816326530612245,0.0,0.0,0.0
0.28775510204081634,0.0,0.0,0.0
0.29387755102040813,0.0,0.0,0.0
0.3,0.0,0.0,0.0


==> figures/parking/robustness_parking_data_points.csv <==
dp, avgp, maxp, minp
0.0,2047.9909884358196,2047.9909884358217,2047.9909884358217
0.010526315789473684,2047.9909884358196,2047.9909884358217,2047.9909884358217
0.021052631578947368,2047.9909884358196,2047.9909884358217,2047.9909884358217
0.031578947368421054,2047.9909884358196,2047.9909884358217,2047.9909884358217
0.042105263157894736,2047.9909884358196,2047.9909884358217,2047.9909884358217
0.05263157894736842,2047.9909884358196,2047.9909884358217,2047.9909884358217
0.06315789473684211,1775.8313939562097,2047.9909884358217,-976.0045057820896
0.07368421052631578,1518.791776947689,2047.9909884358217,-976.0045057820896
0.08421052631578947,894.3367073916908,2047.9909884358217,-4000.000000000001
0.09473684210526316,858.3511610104972,2047.9909884358217,-4000.000000000001
0.10526315789473684,201.84173921578645,2047.9909884358217,-4000.000000000001
0.11578947368421053,80.88191944707044,2047.9909884358217,-4000.000000000001
0.12631578947368421,108.7026779938749,2047.9909884358217,-4000.000000000001
0.1368421052631579,-78.08788905719106,2047.9909884358217,-4000.000000000001
0.14736842105263157,-211.67455072968113,2047.9909884358217,-4000.000000000001
0.15789473684210525,-815.7553468981552,2047.9909884358217,-5000.000000000001
0.16842105263157894,-1098.3917269592637,2047.9909884358217,-5000.000000000001
0.17894736842105263,-1703.5225231277416,2047.9909884358217,-5000.000000000001
0.18947368421052632,-2059.014092825551,2047.9909884358217,-5000.000000000001
0.2,-1913.1538825189764,2047.9909884358217,-5000.000000000001


==> figures/parking/robustness_parking_data_regions.csv <==
dr, avgr, maxr, minr
0.0,2047.9910009900302,2047.9910009900254,2047.9910009900254
0.010526315789473684,2047.9910009900302,2047.9910009900254,2047.9910009900254
0.021052631578947368,2047.9910009900302,2047.9910009900254,2047.9910009900254
0.031578947368421054,2047.9910009900302,2047.9910009900254,2047.9910009900254
0.042105263157894736,2047.9910009900302,2047.9910009900254,2047.9910009900254
0.05263157894736842,2047.9910009900302,2047.9910009900254,2047.9910009900254
0.06315789473684211,1924.372337106235,2047.9910009900254,-950.3191737242257
0.07368421052631578,1647.0190729845972,2047.9910009900254,-950.3191737242257
0.08421052631578947,1399.6679911101073,2047.9910009900254,-950.3191737242257
0.09473684210526316,1352.871696145855,2047.9910009900254,-1895.1851207600512
0.10526315789473684,1004.8009831456719,2047.9910009900254,-1895.1851207600512
0.11578947368421053,690.2091724293211,2047.9910009900254,-3200.000000000001
0.12631578947368421,830.8470423366124,2047.9910009900254,-3200.000000000001
0.1368421052631579,564.4953404017083,2047.9910009900254,-3200.000000000001
0.14736842105263157,367.27320555834433,2047.9910009900254,-3200.000000000001
0.15789473684210525,-62.3450388377365,2047.9910009900254,-5000.000000000001
0.16842105263157894,-312.546295571511,2047.9910009900254,-5000.000000000001
0.17894736842105263,-1138.1504502288083,2047.9910009900254,-5000.000000000001
0.18947368421052632,-1271.998568525252,2047.9910009900254,-5000.000000000001
0.2,-1229.3815809255645,2047.9910009900254,-5000.000000000001


==> figures/parking/s-robustness_data_optimal_0.5.csv <==
dr, avgr, maxr, minr
0.0,106.25,,
0.005263157894736842,106.25,,
0.010526315789473684,106.25,,
0.015789473684210527,106.25,,
0.021052631578947368,112.5625,,
0.02631578947368421,118.9375,,
0.031578947368421054,125.9375,,
0.03684210526315789,128.3125,,
0.042105263157894736,128.5625,,
0.04736842105263158,136.5,,
0.05263157894736842,135.8125,,
0.05789473684210526,134.5,,
0.06315789473684211,132.3125,,
0.06842105263157895,128.15656565656565,,
0.07368421052631578,128.05232558139534,,
0.07894736842105263,120.13888888888889,,
0.08421052631578947,117.53246753246754,,
0.08947368421052632,111.1280487804878,,
0.09473684210526316,109.80902777777777,,
0.1,107.83227848101266,,


==> figures/parking/s-robustness_data_optimal_0.8.csv <==
dr, avgr, maxr, minr
0.0,1658.8800000000024,,
0.005263157894736842,1658.8800000000024,,
0.010526315789473684,1658.8800000000024,,
0.015789473684210527,1658.8800000000024,,
0.021052631578947368,1701.6832000000024,,
0.02631578947368421,1763.9424000000017,,
0.031578947368421054,1779.5072000000014,,
0.03684210526315789,1806.7456000000018,,
0.042105263157894736,1795.0720000000013,,
0.04736842105263158,1806.7456000000018,,
0.05263157894736842,1798.9632000000015,,
0.05789473684210526,1818.4192000000016,,
0.06315789473684211,1800.806400000001,,
0.06842105263157895,1823.7543434343434,,
0.07368421052631578,1791.4373626373629,,
0.07894736842105263,1794.304,,
0.08421052631578947,1731.9073684210525,,
0.08947368421052632,1754.7863414634148,,
0.09473684210526316,1749.0956962025311,,
0.1,1721.6673684210523,,


==> figures/parking/s-robustness_data_points_0.5.csv <==
dp, avgp, maxp, minp
0.0,106.24804496765137,106.24804496765137,106.24804496765137
0.005263157894736842,106.24804496765137,106.24804496765137,106.24804496765137
0.010526315789473684,106.24804496765137,106.24804496765137,106.24804496765137
0.015789473684210527,106.24804496765137,106.24804496765137,106.24804496765137
0.021052631578947368,108.93576240539551,149.99918937683105,93.74918937683105
0.02631578947368421,110.56102561950684,149.99918937683105,93.74918937683105
0.031578947368421054,116.68611717224121,162.49918937683105,93.74918937683105
0.03684210526315789,117.81117820739746,187.4988079071045,93.74918937683105
0.042105263157894736,122.68612480163574,187.4988079071045,93.74918937683105
0.04736842105263158,123.87382125854492,187.4988079071045,68.74861717224121
0.05263157894736842,124.18625450134277,187.4988079071045,68.74861717224121
0.05789473684210526,121.74878120422363,187.4988079071045,68.74861717224121
0.06315789473684211,113.56131362915039,187.4988079071045,68.74861717224121
0.06842105263157895,114.77127894006594,187.4988079071045,68.74861717224121
0.07368421052631578,114.31553530138592,187.4988079071045,68.74861717224121
0.07894736842105263,104.01098404401614,187.4988079071045,43.74861717224121
0.08421052631578947,111.1186578676298,187.4988079071045,43.74861717224121
0.08947368421052632,100.15090500436177,187.4988079071045,43.74861717224121
0.09473684210526316,101.38736565907796,187.4988079071045,43.74995231628418
0.1,96.67569715765458,187.4988079071045,43.74861717224121


==> figures/parking/s-robustness_data_points_0.8.csv <==
dp, avgp, maxp, minp
0.0,1658.8704219028693,1658.8704219028702,1658.8704219028702
0.005263157894736842,1658.8704219028693,1658.8704219028702,1658.8704219028702
0.010526315789473684,1658.8704219028693,1658.8704219028702,1658.8704219028702
0.015789473684210527,1658.8704219028693,1658.8704219028702,1658.8704219028702
0.021052631578947368,1701.6736219028699,2047.9904219028701,1658.8704219028702
0.02631578947368421,1763.9328219028696,2047.9904219028701,1658.8704219028702
0.031578947368421054,1779.4976219028704,2047.9904219028701,1658.8704219028702
0.03684210526315789,1806.7360219028694,2047.9904219028701,1658.8704219028702
0.042105263157894736,1795.062421902871,2047.9904219028701,1658.8704219028702
0.04736842105263158,1806.7360219028706,2047.9904219028701,1658.8704219028702
0.05263157894736842,1798.9536219028696,2047.9904219028701,1658.8704219028702
0.05789473684210526,1818.4096219028706,2047.9904219028701,1658.8704219028702
0.06315789473684211,1789.5328745824058,2047.9904219028701,1638.3904219028705
0.06842105263157895,1808.2296863834056,2047.9904219028701,1638.3904219028705
0.07368421052631578,1783.550898302146,2047.9904219028701,1638.3904219028705
0.07894736842105263,1777.6544997249107,2047.9904219028701,1638.3904219028705
0.08421052631578947,1726.508341845233,2047.9904219028701,1638.3904219028705
0.08947368421052632,1751.0304394237817,2047.9904219028701,1638.3904219028705
0.09473684210526316,1741.3089392880506,2047.9904219028701,1638.3904219028705
0.1,1716.2683418452332,2047.9904219028701,1638.3904219028705


==> figures/parking/s-robustness_data_sarsop_4_0.5.csv <==
ds, avgs, maxs, mins
0.0,87.5,,
0.005263157894736842,87.5,,
0.010526315789473684,87.5,,
0.015789473684210527,87.5,,
0.021052631578947368,87.5,,
0.02631578947368421,87.5,,
0.031578947368421054,87.5,,
0.03684210526315789,87.5,,
0.042105263157894736,84.875,,
0.04736842105263158,78.5,,
0.05263157894736842,73.25,,
0.05789473684210526,74.0,,
0.06315789473684211,74.375,,
0.06842105263157895,71.21212121212122,,
0.07368421052631578,66.71511627906976,,
0.07894736842105263,55.70987654320987,,
0.08421052631578947,55.51948051948052,,
0.08947368421052632,46.646341463414636,,
0.09473684210526316,49.65277777777778,,
0.1,43.82911392405063,,


==> figures/parking/s-robustness_data_sarsop_4_0.8.csv <==
ds, avgs, maxs, mins
0.0,102.3999999999998,,
0.005263157894736842,102.3999999999998,,
0.010526315789473684,102.3999999999998,,
0.015789473684210527,102.3999999999998,,
0.021052631578947368,102.3999999999998,,
0.02631578947368421,102.3999999999998,,
0.031578947368421054,102.3999999999998,,
0.03684210526315789,102.3999999999998,,
0.042105263157894736,244.73600000000013,,
0.04736842105263158,532.4800000000005,,
0.05263157894736842,545.7920000000005,,
0.05789473684210526,664.5760000000004,,
0.06315789473684211,652.2880000000005,,
0.06842105263157895,698.1818181818185,,
0.07368421052631578,498.4967032967037,,
0.07894736842105263,616.9600000000003,,
0.08421052631578947,326.063157894737,,
0.08947368421052632,335.92195121951227,,
0.09473684210526316,343.493670886076,,
0.1,328.75789473684216,,


==> figures/parking/s-robustness_data_sarsop_8_0.5.csv <==
ds, avgs, maxs, mins
0.0,106.25,,
0.005263157894736842,106.25,,
0.010526315789473684,106.25,,
0.015789473684210527,106.25,,
0.021052631578947368,106.25,,
0.02631578947368421,106.25,,
0.031578947368421054,106.25,,
0.03684210526315789,106.25,,
0.042105263157894736,104.9375,,
0.04736842105263158,101.75,,
0.05263157894736842,99.125,,
0.05789473684210526,99.5,,
0.06315789473684211,99.6875,,
0.06842105263157895,98.10606060606061,,
0.07368421052631578,94.11337209302326,,
0.07894736842105263,86.72839506172839,,
0.08421052631578947,83.3603896103896,,
0.08947368421052632,81.47865853658537,,
0.09473684210526316,81.42361111111111,,
0.1,80.7753164556962,,


==> figures/parking/s-robustness_data_sarsop_8_0.8.csv <==
ds, avgs, maxs, mins
0.0,1658.8800000000024,,
0.005263157894736842,1658.8800000000024,,
0.010526315789473684,1658.8800000000024,,
0.015789473684210527,1658.8800000000024,,
0.021052631578947368,1658.8800000000024,,
0.02631578947368421,1658.8800000000024,,
0.031578947368421054,1658.8800000000024,,
0.03684210526315789,1658.8800000000024,,
0.042105263157894736,1687.3472000000015,,
0.04736842105263158,1744.8960000000009,,
0.05263157894736842,1747.5584000000008,,
0.05789473684210526,1771.3152000000002,,
0.06315789473684211,1768.8576,,
0.06842105263157895,1778.0363636363634,,
0.07368421052631578,1738.0993406593407,,
0.07894736842105263,1761.792,,
0.08421052631578947,1703.612631578947,,
0.08947368421052632,1705.584390243902,,
0.09473684210526316,1707.0987341772147,,
0.1,1704.1515789473676,,


==> figures/vcas/old/robustness_vcas_data_points.csv <==
dp, avgp, maxp, minp
0.0,-1.26953125,-1.26953125,-1.26953125
1.0204081632653061,-105.1396484375,-0.9765625,-375.0
2.0408163265306123,-225.0087890625,-1.171875,-725.0
3.0612244897959187,-401.2841796875,-0.1953125,-1250.0
4.081632653061225,-549.8095703125,0.0,-2000.0
5.1020408163265305,-541.9013671875,0.0,-2000.0
6.122448979591837,-756.9892578125,0.0,-2000.0
7.142857142857143,-643.564453125,0.0,-2000.0
8.16326530612245,-623.52734375,0.0,-2000.0
9.183673469387756,-400.541015625,0.0,-2000.0
10.204081632653061,-443.263671875,0.0,-2000.0
11.224489795918368,-455.2763671875,0.0,-2000.0
12.244897959183675,-428.533203125,0.0,-2000.0
13.26530612244898,-328.7587890625,0.0,-2000.0
14.285714285714286,-294.517578125,0.0,-2000.0
15.306122448979592,-146.900390625,0.0,-2000.0
16.3265306122449,-206.2548828125,0.0,-2000.0
17.346938775510203,-230.001953125,0.0,-2000.0
18.367346938775512,-207.0166015625,0.0,-2000.0
19.387755102040817,-199.75,0.0,-2000.0
20.408163265306122,-337.2578125,0.0,-2000.0
21.42857142857143,-247.5068359375,0.0,-2000.0
22.448979591836736,-180.5087890625,0.0,-2000.0
23.46938775510204,-90.5048828125,0.0,-2000.0
24.48979591836735,-98.001953125,0.0,-2000.0
25.510204081632654,-111.5,0.0,-2000.0
26.53061224489796,-188.7548828125,0.0,-2000.0
27.551020408163264,-116.5048828125,0.0,-2000.0
28.571428571428573,-66.0,0.0,-2000.0
29.591836734693878,-60.5,0.0,-2000.0
30.612244897959183,-54.0,0.0,-2000.0
31.63265306122449,-54.0,0.0,-2000.0
32.6530612244898,-72.0,0.0,-2000.0
33.673469387755105,-44.0,0.0,-2000.0
34.69387755102041,-14.0048828125,0.0,-550.0
35.714285714285715,-40.0,0.0,-2000.0
36.734693877551024,-54.0,0.0,-2000.0
37.755102040816325,-47.5068359375,0.0,-2000.0
38.775510204081634,-47.5078125,0.0,-2000.0
39.79591836734694,-12.0,0.0,-400.0
40.816326530612244,-28.0,0.0,-2000.0
41.83673469387755,-14.5048828125,0.0,-400.0
42.85714285714286,-30.0,0.0,-2000.0
43.87755102040816,-34.0,0.0,-2000.0
44.89795918367347,-20.0,0.0,-2000.0
45.91836734693878,-48.0,0.0,-2000.0
46.93877551020408,-30.0048828125,0.0,-2000.0
47.95918367346939,-20.0,0.0,-2000.0
48.9795918367347,-5.0,0.0,-400.0
50.0,-32.5,0.0,-2000.0


==> figures/vcas/old/robustness_vcas_data_regions.csv <==
dr, avgr, maxr, minr
0.0,-0.0152587890625,-0.0152587890625,-0.0152587890625
1.0204081632653061,-0.0189208984375,-0.0152587890625,-0.030517578125
2.0408163265306123,-36.02024841308594,-0.00762939453125,-400.0244140625
3.0612244897959187,-250.01550462841988,-0.0030517578125,-1000.0076293945312
4.081632653061225,-304.0119046866894,0.0,-2000.0
5.1020408163265305,-584.0070699080825,0.0,-2000.0
6.122448979591837,-612.0042538121343,0.0,-2000.0
7.142857142857143,-590.0030941441655,0.0,-2000.0
8.16326530612245,-550.0022583007812,0.0,-2000.0
9.183673469387756,-312.0018276646733,0.0,-2000.0
10.204081632653061,-562.0017022043467,0.0,-2000.0
11.224489795918368,-302.0012664794922,0.0,-2000.0
12.244897959183675,-256.0023735910654,0.0,-2000.0
13.26530612244898,-280.0005340576172,0.0,-2000.0
14.285714285714286,-404.00129021704197,0.0,-2000.0
15.306122448979592,-260.0050088465214,0.0,-2000.0
16.3265306122449,-222.0003662109375,0.0,-2000.0
17.346938775510203,-226.0002899169922,0.0,-2000.0
18.367346938775512,-180.0005645751953,0.0,-2000.0
19.387755102040817,-208.00118340551853,0.0,-2000.0
20.408163265306122,-288.00054931640625,0.0,-2000.0
21.42857142857143,-200.00191639363766,0.0,-2000.0
22.448979591836736,-196.00018310546875,0.0,-2000.0
23.46938775510204,-62.000030517578125,0.0,-2000.0
24.48979591836735,-84.00030517578125,0.0,-2000.0
25.510204081632654,-134.00045776367188,0.0,-2000.0
26.53061224489796,-98.00018310546875,0.0,-2000.0
27.551020408163264,-98.00021362304688,0.0,-2000.0
28.571428571428573,-108.00015258789062,0.0,-2000.0
29.591836734693878,-54.00004577636719,0.0,-2000.0
30.612244897959183,-82.0,0.0,-2000.0
31.63265306122449,-64.00018310546875,0.0,-2000.0
32.6530612244898,-30.000091552734375,0.0,-2000.0
33.673469387755105,-28.000152587890625,0.0,-2000.0
34.69387755102041,-10.000030517578125,0.0,-1000.0
35.714285714285715,-28.00035886466503,0.0,-2000.0
36.734693877551024,-54.00007629394531,0.0,-2000.0
37.755102040816325,-78.00010681152344,0.0,-2000.0
38.775510204081634,-100.00033569335938,0.0,-2000.0
39.79591836734694,-18.000320434570312,0.0,-1000.0076293945312
40.816326530612244,-30.000076293945312,0.0,-2000.0
41.83673469387755,-44.00007629394531,0.0,-2000.0
42.85714285714286,-52.00006103515625,0.0,-2000.0
43.87755102040816,-20.0,0.0,-2000.0
44.89795918367347,-28.000030517578125,0.0,-2000.0
45.91836734693878,-30.000152587890625,0.0,-2000.0
46.93877551020408,-44.0001220703125,0.0,-2000.0
47.95918367346939,-80.00006103515625,0.0,-2000.0
48.9795918367347,-44.0,0.0,-2000.0
50.0,-10.00006103515625,0.0,-1000.0


==> figures/vcas/robustness_vcas_data_points.csv <==
dp, avgp, maxp, minp
0.0,-1.26953125,-1.26953125,-1.26953125
0.6122448979591837,-26.6123046875,-0.9765625,-325.1953125
1.2244897959183674,-122.359375,-0.9765625,-375.0
1.836734693877551,-182.0869140625,-0.9765625,-725.0
2.4489795918367347,-312.4951171875,-0.48828125,-1250.0
3.0612244897959187,-464.51953125,-0.1953125,-1250.0
3.673469387755102,-397.51171875,0.0,-1250.0
4.285714285714286,-539.0849609375,0.0,-2000.0
4.8979591836734695,-735.5302734375,0.0,-2000.0
5.510204081632653,-732.6982421875,0.0,-2000.0
6.122448979591837,-749.8515625,0.0,-2000.0
6.73469387755102,-750.1650390625,0.0,-2000.0
7.346938775510204,-819.1884765625,0.0,-2000.0
7.959183673469388,-665.27734375,0.0,-2000.0
8.571428571428571,-539.52734375,0.0,-2000.0
9.183673469387756,-508.26171875,0.0,-2000.0
9.795918367346939,-412.5576171875,0.0,-2000.0
10.408163265306122,-405.6533203125,0.0,-2000.0
11.020408163265307,-386.0185546875,0.0,-2000.0
11.63265306122449,-374.625,0.0,-2000.0
12.244897959183675,-392.2861328125,0.0,-2000.0
12.857142857142858,-259.0224609375,0.0,-2000.0
13.46938775510204,-293.2685546875,0.0,-2000.0
14.081632653061225,-295.2587890625,0.0,-2000.0
14.693877551020408,-253.02734375,0.0,-2000.0
15.306122448979592,-332.5,0.0,-2000.0
15.918367346938776,-378.896484375,0.0,-2000.0
16.53061224489796,-186.505859375,0.0,-2000.0
17.142857142857142,-250.0107421875,0.0,-2000.0
17.755102040816325,-123.25,0.0,-2000.0
18.367346938775512,-303.01171875,0.0,-2000.0
18.979591836734695,-197.0,0.0,-2000.0
19.591836734693878,-341.0048828125,0.0,-2000.0
20.20408163265306,-263.25,0.0,-2000.0
20.816326530612244,-222.0126953125,0.0,-2000.0
21.42857142857143,-164.7744140625,0.0,-2000.0
22.040816326530614,-138.5126953125,0.0,-2000.0
22.653061224489797,-174.5126953125,0.0,-2000.0
23.26530612244898,-111.5,0.0,-2000.0
23.877551020408163,-64.50390625,0.0,-2000.0
24.48979591836735,-197.001953125,0.0,-2000.0
25.102040816326532,-121.0068359375,0.0,-2000.0
25.714285714285715,-146.5048828125,0.0,-2000.0
26.3265306122449,-216.0048828125,0.0,-2000.0
26.93877551020408,-150.5048828125,0.0,-2000.0
27.551020408163264,-183.5078125,0.0,-2000.0
28.16326530612245,-164.7548828125,0.0,-2000.0
28.775510204081634,-54.5126953125,0.0,-2000.0
29.387755102040817,-57.75,0.0,-2000.0
30.0,-100.0,0.0,-2000.0


==> figures/vcas/robustness_vcas_data_points_new.csv <==
dp, avgp, maxp, minp
0.0,-0.9524378142400824,-0.9524378142400785,-0.9524378142400785
1.5789473684210527,-859.4053665580822,-0.9524378142400785,-3160.2000119409904
3.1578947368421053,-1938.9799304959984,-0.9524378142400785,-4000.0
4.7368421052631575,-2231.633877176571,-0.9524378142400785,-4000.0
6.315789473684211,-2584.9986459315624,-0.9524378142400785,-4000.0
7.894736842105264,-3108.612226513959,-0.9524378142400785,-4000.0
9.473684210526315,-3349.195529348258,-0.9524378142400785,-4000.0
11.052631578947368,-3287.0974262474956,-0.9524378142400785,-4000.0
12.631578947368421,-3224.370427059474,-0.9524378142400785,-4000.0
14.210526315789474,-3389.714700914605,-0.9524378142400785,-4000.0
15.789473684210527,-3179.3261333535543,-0.9524378142400785,-4000.0
17.36842105263158,-3298.8622326356967,-0.9524378142400785,-4000.0
18.94736842105263,-3386.055785901644,-0.9524378142400785,-4000.0
20.526315789473685,-3291.197228165309,-0.9524378142400785,-4000.0
22.105263157894736,-3241.0614308152753,-0.9524378142400785,-4000.0
23.68421052631579,-3338.975102448383,-0.9524378142400785,-4000.0
25.263157894736842,-3445.2276876678798,-0.9524378142400785,-4000.0
26.842105263157894,-3386.6102390646533,-0.9524378142400785,-4000.0
28.42105263157895,-3438.433871095554,-266.53367587324965,-4000.0
30.0,-3735.7786458333335,-1265.625,-4000.0


==> figures/vcas/robustness_vcas_data_regions.csv <==
dr, avgr, maxr, minr
0.0,-0.002288818359375,-0.002288818359375,-0.002288818359375
0.6122448979591837,-0.0023860931396484375,-0.0019073486328125,-0.00286102294921875
1.2244897959183674,-0.0023021697998046875,-0.0019073486328125,-0.00286102294921875
1.836734693877551,-28.002086639404297,-0.00095367431640625,-400.00247955322266
2.4489795918367347,-130.00189018249512,-0.00095367431640625,-1000.0019073486328
3.0612244897959187,-270.00147251039743,-3.725290298461914e-07,-1000.0019073486328
3.673469387755102,-244.00115784816444,0.0,-1000.0019073486328
4.285714285714286,-396.0010548364371,0.0,-2000.0
4.8979591836734695,-626.0007381811738,0.0,-2000.0
5.510204081632653,-676.0003795977682,0.0,-2000.0
6.122448979591837,-718.0002937894315,0.0,-2000.0
6.73469387755102,-706.0002804212272,0.0,-2000.0
7.346938775510204,-778.0003261715174,0.0,-2000.0
7.959183673469388,-640.0001564137638,0.0,-2000.0
8.571428571428571,-508.0001507252455,0.0,-2000.0
9.183673469387756,-478.00014878064394,0.0,-2000.0
9.795918367346939,-396.0001545101404,0.0,-2000.0
10.408163265306122,-380.0001754835248,0.0,-2000.0
11.020408163265307,-378.00006294995546,0.0,-2000.0
11.63265306122449,-358.0001029968262,0.0,-2000.0
12.244897959183675,-376.00014686957,0.0,-2000.0
12.857142857142858,-248.00009156018496,0.0,-2000.0
13.46938775510204,-282.00008583441377,0.0,-2000.0
14.081632653061225,-286.0000763013959,0.0,-2000.0
14.693877551020408,-252.00003815628588,0.0,-2000.0
15.306122448979592,-328.00002098083496,0.0,-2000.0
15.918367346938776,-370.00009346939623,0.0,-2000.0
16.53061224489796,-184.0000171661377,0.0,-2000.0
17.142857142857142,-250.00001525878906,0.0,-2000.0
17.755102040816325,-114.00024224072695,0.0,-2000.0
18.367346938775512,-296.00019454956055,0.0,-2000.0
18.979591836734695,-192.00001907348633,0.0,-2000.0
19.591836734693878,-340.00001335144043,0.0,-2000.0
20.20408163265306,-260.0008572489023,0.0,-2000.0
20.816326530612244,-220.00002670660615,0.0,-2000.0
21.42857142857143,-160.0001983679831,0.0,-2000.0
22.040816326530614,-138.00002289190888,0.0,-2000.0
22.653061224489797,-172.00003052130342,0.0,-2000.0
23.26530612244898,-108.00001907721162,0.0,-2000.0
23.877551020408163,-64.0000114440918,0.0,-2000.0
24.48979591836735,-192.00002861395478,0.0,-2000.0
25.102040816326532,-112.0000419691205,0.0,-2000.0
25.714285714285715,-144.00002479553223,0.0,-2000.0
26.3265306122449,-216.00000953674316,0.0,-2000.0
26.93877551020408,-150.0000171661377,0.0,-2000.0
27.551020408163264,-180.0000286102295,0.0,-2000.0
28.16326530612245,-164.00001525878906,0.0,-2000.0
28.775510204081634,-54.00002670288086,0.0,-2000.0
29.387755102040817,-54.00086106359959,0.0,-2000.0
30.0,-100.0,0.0,-2000.0


==> figures/vcas/robustness_vcas_data_regions_new.csv <==
dr, avgr, maxr, minr
0.0,-1.6932227808712454,-1.6932227808712508,-1.6932227808712508
1.5789473684210527,-570.2524465014324,-1.6932227808712508,-3160.355576783983
3.1578947368421053,-1532.8448031169341,-1.6932227808712508,-4000.0
4.7368421052631575,-1762.5475274681746,-1.6932227808712508,-4000.0
6.315789473684211,-2067.0576906185916,-1.6932227808712508,-4000.0
7.894736842105264,-2790.6172312272,-1.6932227808712508,-4000.0
9.473684210526315,-3139.027492525003,-1.6932227808712508,-4000.0
11.052631578947368,-2991.9665110218416,-1.6932227808712508,-4000.0
12.631578947368421,-2952.74576877669,-1.6932227808712508,-4000.0
14.210526315789474,-3108.185846070824,-1.6932227808712508,-4000.0
15.789473684210527,-2888.9085055643222,-1.6932227808712508,-4000.0
17.36842105263158,-2972.4591408372407,-1.6932227808712508,-4000.0
18.94736842105263,-3104.711888145828,-1.6932227808712508,-4000.0
20.526315789473685,-3112.811744984934,-1.6932227808712508,-4000.0
22.105263157894736,-3097.491901816319,-1.6932227808712508,-4000.0
23.68421052631579,-3187.590699415946,-1.6932227808712508,-4000.0
25.263157894736842,-3239.953131946172,-1.6932227808712508,-4000.0
26.842105263157894,-3340.5596394172726,-1.6932227808712508,-4000.0
28.42105263157895,-3242.365220618654,-1.6932227808712508,-4000.0
30.0,-3731.9631800171164,-1.6932227808712508,-4000.0


==> figures/vcas/vcas_3_initial_discounts.csv <==
beta,iter,time
0.5,1.0,2.243245267868042
0.6,4.2,11.71692180633545
0.7,10.0,32.11552267074585
0.8,18.2,70.9503939628601
0.9,50.4,238.470312166214
0.95,111.8,605.4905796051025
